CircleChain: Tokenizing Products with a Role-based Scheme for a Circular Economy

In a circular economy, tracking the flow of second-life components for quality control is critical. Tokenization can enhance the transparency of the flow of second-life components. However, simple tokenization does not correspond to real economic models and lacks the ability to finely manage complex business processes. In particular, existing systems have to take into account the different roles of the parties in the supply chain. Based on the Algorand blockchain, we propose a role-based token management scheme, which can achieve authentication, synthesis, circulation, and reuse of these second-life components in a trustless environment. The proposed scheme not only achieves fine-grained and scalable second-life component management, but also enables on-chain trading, subsidies, and green-bond issuance. Furthermore, we implemented and performed scalability tests for the proposed architecture on Algorand blockchain using its smart contracts and Algorand Standard Assets (ASA). The open-source implementation, tests, along with results are available on our Github page.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

